Diagnosing the Reactor Antineutrino Anomaly with Global Antineutrino Flux Data

We have examined the impact of new Daya Bay, Double Chooz, and RENO measurements on global fits of reactor antineutrino flux data to a variety of hypotheses regarding the origin of the reactor antineutrino anomaly. In comparing RENO and Daya Bay measurements of inverse beta decay (IBD) yield versus $^{239}$Pu fission fraction, we find differing levels of precision in measurements of time-integrated yield and yield slope, but similar central values, leading to modestly enhanced isotopic IBD yield measurements in a joint fit of the two datasets. In the absence of sterile neutrino oscillations, global fits to all measurements now provide 3{\sigma} preference for incorrect modeling of specific fission isotopes over common mis-modeling of all beta-converted isotopes. If sterile neutrino oscillations are considered, global IBD yield fits provide no substantial preference between oscillation-including and oscillation-excluding hypotheses: hybrid models containing both sterile neutrino oscillations and incorrect $^{235}$U or $^{239}$Pu flux predictions are favored at only 1-2{\sigma} with respect to models where $^{235}$U, $^{238}$U, and $^{239}$Pu are assumed to be incorrectly predicted.

==> Global Flux Redux/wrk/daya+reno/uncstd/235+239/tex/cnt-chi.dat <==
8.7


==> Global Flux Redux/wrk/daya+reno/uncstd/235+239/tex/cnt-gof-pct.dat <==
85


==> Global Flux Redux/wrk/daya+reno/uncstd/235+239/tex/cnt-ndf.dat <==
14


==> Global Flux Redux/wrk/daya+reno/uncstd/235+239/tex/cnt-r35-1df-6827-unc.dat <==
0.015

==> Global Flux Redux/wrk/daya+reno/uncstd/235+239/tex/cnt-r35-bef.dat <==
0.923


==> Global Flux Redux/wrk/daya+reno/uncstd/235+239/tex/cnt-r38-bef.dat <==
1.003


==> Global Flux Redux/wrk/daya+reno/uncstd/235+239/tex/cnt-r39-1df-6827-unc.dat <==
0.032

==> Global Flux Redux/wrk/daya+reno/uncstd/235+239/tex/cnt-r39-bef.dat <==
0.975


==> Global Flux Redux/wrk/daya+reno/uncstd/235+239/tex/cnt-r41-bef.dat <==
1.000


==> Global Flux Redux/wrk/daya+reno/uncstd/235+OSC/tex/cnt-chi.dat <==
8.8


==> Global Flux Redux/wrk/daya+reno/uncstd/235+OSC/tex/cnt-gof-pct.dat <==
85


==> Global Flux Redux/wrk/daya+reno/uncstd/235+OSC/tex/cnt-ndf.dat <==
14


==> Global Flux Redux/wrk/daya+reno/uncstd/235+OSC/tex/cnt-pee-1df-6827-unc.dat <==
0.022

==> Global Flux Redux/wrk/daya+reno/uncstd/235+OSC/tex/cnt-pee-bef.dat <==
0.986


==> Global Flux Redux/wrk/daya+reno/uncstd/235+OSC/tex/cnt-r35-1df-6827-unc.dat <==
0.029

==> Global Flux Redux/wrk/daya+reno/uncstd/235+OSC/tex/cnt-r35-bef.dat <==
0.938


==> Global Flux Redux/wrk/daya+reno/uncstd/235+OSC/tex/cnt-r38-bef.dat <==
1.001


==> Global Flux Redux/wrk/daya+reno/uncstd/235+OSC/tex/cnt-r39-bef.dat <==
0.999


==> Global Flux Redux/wrk/daya+reno/uncstd/235+OSC/tex/cnt-r41-bef.dat <==
1.000


==> Global Flux Redux/wrk/daya+reno/uncstd/235/dat/chi-bef.dat <==
9.0


==> Global Flux Redux/wrk/daya+reno/uncstd/235/dat/chi-gof-pct.dat <==
88


==> Global Flux Redux/wrk/daya+reno/uncstd/235/dat/chi-ndf.dat <==
15


==> Global Flux Redux/wrk/daya+reno/uncstd/235/dat/rat-235-6827.dat <==
0.015


==> Global Flux Redux/wrk/daya+reno/uncstd/235/dat/rat-235-bef.dat <==
0.925


==> Global Flux Redux/wrk/daya+reno/uncstd/235/dat/rat-238-bef.dat <==
0.985


==> Global Flux Redux/wrk/daya+reno/uncstd/235/dat/rat-239-bef.dat <==
0.990


==> Global Flux Redux/wrk/daya+reno/uncstd/235/dat/rat-241-bef.dat <==
0.991


==> Global Flux Redux/wrk/daya+reno/uncstd/239+OSC/tex/cnt-chi.dat <==
8.8


==> Global Flux Redux/wrk/daya+reno/uncstd/239+OSC/tex/cnt-gof-pct.dat <==
84


==> Global Flux Redux/wrk/daya+reno/uncstd/239+OSC/tex/cnt-ndf.dat <==
14


==> Global Flux Redux/wrk/daya+reno/uncstd/239+OSC/tex/cnt-pee-1df-6827-unc.dat <==
0.024

==> Global Flux Redux/wrk/daya+reno/uncstd/239+OSC/tex/cnt-pee-bef.dat <==
0.929


==> Global Flux Redux/wrk/daya+reno/uncstd/239+OSC/tex/cnt-r35-bef.dat <==
1.000


==> Global Flux Redux/wrk/daya+reno/uncstd/239+OSC/tex/cnt-r38-bef.dat <==
1.002


==> Global Flux Redux/wrk/daya+reno/uncstd/239+OSC/tex/cnt-r39-1df-6827-unc.dat <==
0.043

==> Global Flux Redux/wrk/daya+reno/uncstd/239+OSC/tex/cnt-r39-bef.dat <==
1.094


==> Global Flux Redux/wrk/daya+reno/uncstd/239+OSC/tex/cnt-r41-bef.dat <==
1.000


==> Global Flux Redux/wrk/daya+reno/uncstd/239/dat/chi-bef.dat <==
16.1


==> Global Flux Redux/wrk/daya+reno/uncstd/239/dat/chi-gof-pct.dat <==
38


==> Global Flux Redux/wrk/daya+reno/uncstd/239/dat/chi-ndf.dat <==
15


==> Global Flux Redux/wrk/daya+reno/uncstd/239/dat/rat-235-bef.dat <==
0.945


==> Global Flux Redux/wrk/daya+reno/uncstd/239/dat/rat-238-bef.dat <==
0.929


==> Global Flux Redux/wrk/daya+reno/uncstd/239/dat/rat-239-6827.dat <==
0.030


==> Global Flux Redux/wrk/daya+reno/uncstd/239/dat/rat-239-bef.dat <==
1.014


==> Global Flux Redux/wrk/daya+reno/uncstd/239/dat/rat-241-bef.dat <==
0.942


==> Global Flux Redux/wrk/daya+reno/uncstd/OSC/dat/chi-bef.dat <==
16.3


==> Global Flux Redux/wrk/daya+reno/uncstd/OSC/dat/chi-gof-pct.dat <==
37


==> Global Flux Redux/wrk/daya+reno/uncstd/OSC/dat/chi-ndf.dat <==
15


==> Global Flux Redux/wrk/daya+reno/uncstd/OSC/dat/pee-6827.dat <==
0.024


==> Global Flux Redux/wrk/daya+reno/uncstd/OSC/dat/pee-bef.dat <==
0.939


==> Global Flux Redux/wrk/daya+reno/uncstd/OSC/dat/rat-235-bef.dat <==
1.004


==> Global Flux Redux/wrk/daya+reno/uncstd/OSC/dat/rat-238-bef.dat <==
1.045


==> Global Flux Redux/wrk/daya+reno/uncstd/OSC/dat/rat-239-bef.dat <==
1.007


==> Global Flux Redux/wrk/daya+reno/uncstd/OSC/dat/rat-241-bef.dat <==
1.004


==> Global Flux Redux/wrk/daya+reno/uncstd/mcc-239-vs-235/dat/pvl-sig.dat <==
1.6


==> Global Flux Redux/wrk/daya+reno/uncstd/mcc-239-vs-235/delchi.dat <==
7.1

==> Global Flux Redux/wrk/daya+reno/uncstd/mcc-OSC-vs-235/dat/pvl-sig.dat <==
2.9


==> Global Flux Redux/wrk/daya+reno/uncstd/mcc-OSC-vs-235/delchi.dat <==
7.3

==> Global Flux Redux/wrk/daya/uncstd/235+239/tex/cnt-chi.dat <==
3.6


==> Global Flux Redux/wrk/daya/uncstd/235+239/tex/cnt-gof-pct.dat <==
73


==> Global Flux Redux/wrk/daya/uncstd/235+239/tex/cnt-ndf.dat <==
6


==> Global Flux Redux/wrk/daya/uncstd/235+239/tex/cnt-r35-1df-6827-unc.dat <==
0.016

==> Global Flux Redux/wrk/daya/uncstd/235+239/tex/cnt-r35-bef.dat <==
0.926


==> Global Flux Redux/wrk/daya/uncstd/235+239/tex/cnt-r38-bef.dat <==
1.001


==> Global Flux Redux/wrk/daya/uncstd/235+239/tex/cnt-r39-1df-6827-unc.dat <==
0.036

==> Global Flux Redux/wrk/daya/uncstd/235+239/tex/cnt-r39-bef.dat <==
0.981


==> Global Flux Redux/wrk/daya/uncstd/235+239/tex/cnt-r41-bef.dat <==
1.001


==> Global Flux Redux/wrk/daya/uncstd/235+OSC/tex/cnt-chi.dat <==
3.7


==> Global Flux Redux/wrk/daya/uncstd/235+OSC/tex/cnt-gof-pct.dat <==
72


==> Global Flux Redux/wrk/daya/uncstd/235+OSC/tex/cnt-ndf.dat <==
6


==> Global Flux Redux/wrk/daya/uncstd/235+OSC/tex/cnt-pee-1df-6827-unc.dat <==
0.021

==> Global Flux Redux/wrk/daya/uncstd/235+OSC/tex/cnt-pee-bef.dat <==
0.988


==> Global Flux Redux/wrk/daya/uncstd/235+OSC/tex/cnt-r35-1df-6827-unc.dat <==
0.030

==> Global Flux Redux/wrk/daya/uncstd/235+OSC/tex/cnt-r35-bef.dat <==
0.937


==> Global Flux Redux/wrk/daya/uncstd/235+OSC/tex/cnt-r38-bef.dat <==
1.004


==> Global Flux Redux/wrk/daya/uncstd/235+OSC/tex/cnt-r39-bef.dat <==
1.000


==> Global Flux Redux/wrk/daya/uncstd/235+OSC/tex/cnt-r41-bef.dat <==
1.000


==> Global Flux Redux/wrk/daya/uncstd/235/dat/chi-bef.dat <==
3.8


==> Global Flux Redux/wrk/daya/uncstd/235/dat/chi-gof-pct.dat <==
80


==> Global Flux Redux/wrk/daya/uncstd/235/dat/chi-ndf.dat <==
7


==> Global Flux Redux/wrk/daya/uncstd/235/dat/rat-235-6827.dat <==
0.016


==> Global Flux Redux/wrk/daya/uncstd/235/dat/rat-235-bef.dat <==
0.927


==> Global Flux Redux/wrk/daya/uncstd/235/dat/rat-238-bef.dat <==
0.988


==> Global Flux Redux/wrk/daya/uncstd/235/dat/rat-239-bef.dat <==
0.993


==> Global Flux Redux/wrk/daya/uncstd/235/dat/rat-241-bef.dat <==
0.994


==> Global Flux Redux/wrk/daya/uncstd/239+OSC/tex/cnt-chi.dat <==
3.8


==> Global Flux Redux/wrk/daya/uncstd/239+OSC/tex/cnt-gof-pct.dat <==
70


==> Global Flux Redux/wrk/daya/uncstd/239+OSC/tex/cnt-ndf.dat <==
6


==> Global Flux Redux/wrk/daya/uncstd/239+OSC/tex/cnt-pee-1df-6827-unc.dat <==
0.025

==> Global Flux Redux/wrk/daya/uncstd/239+OSC/tex/cnt-pee-bef.dat <==
0.932


==> Global Flux Redux/wrk/daya/uncstd/239+OSC/tex/cnt-r35-bef.dat <==
1.000


==> Global Flux Redux/wrk/daya/uncstd/239+OSC/tex/cnt-r38-bef.dat <==
1.003


==> Global Flux Redux/wrk/daya/uncstd/239+OSC/tex/cnt-r39-1df-6827-unc.dat <==
0.048

==> Global Flux Redux/wrk/daya/uncstd/239+OSC/tex/cnt-r39-bef.dat <==
1.094


==> Global Flux Redux/wrk/daya/uncstd/239+OSC/tex/cnt-r41-bef.dat <==
1.000


==> Global Flux Redux/wrk/daya/uncstd/239/dat/chi-bef.dat <==
10.2


==> Global Flux Redux/wrk/daya/uncstd/239/dat/chi-gof-pct.dat <==
18


==> Global Flux Redux/wrk/daya/uncstd/239/dat/chi-ndf.dat <==
7


==> Global Flux Redux/wrk/daya/uncstd/239/dat/rat-235-bef.dat <==
0.950


==> Global Flux Redux/wrk/daya/uncstd/239/dat/rat-238-bef.dat <==
0.935


==> Global Flux Redux/wrk/daya/uncstd/239/dat/rat-239-6827.dat <==
0.034


==> Global Flux Redux/wrk/daya/uncstd/239/dat/rat-239-bef.dat <==
1.015


==> Global Flux Redux/wrk/daya/uncstd/239/dat/rat-241-bef.dat <==
0.947


==> Global Flux Redux/wrk/daya/uncstd/OSC/dat/chi-bef.dat <==
 9.5


==> Global Flux Redux/wrk/daya/uncstd/OSC/dat/chi-gof-pct.dat <==
22


==> Global Flux Redux/wrk/daya/uncstd/OSC/dat/chi-ndf.dat <==
7


==> Global Flux Redux/wrk/daya/uncstd/OSC/dat/pee-6827.dat <==
0.025


==> Global Flux Redux/wrk/daya/uncstd/OSC/dat/pee-bef.dat <==
0.944


==> Global Flux Redux/wrk/daya/uncstd/OSC/dat/rat-235-bef.dat <==
1.003


==> Global Flux Redux/wrk/daya/uncstd/OSC/dat/rat-238-bef.dat <==
1.037


==> Global Flux Redux/wrk/daya/uncstd/OSC/dat/rat-239-bef.dat <==
1.006


==> Global Flux Redux/wrk/daya/uncstd/OSC/dat/rat-241-bef.dat <==
1.003


==> Global Flux Redux/wrk/daya/uncstd/mcc-239-vs-235/dat/pvl-sig.dat <==
1.7


==> Global Flux Redux/wrk/daya/uncstd/mcc-239-vs-235/delchi.dat <==
6.4

==> Global Flux Redux/wrk/daya/uncstd/mcc-OSC-vs-235/dat/pvl-sig.dat <==
2.6


==> Global Flux Redux/wrk/daya/uncstd/mcc-OSC-vs-235/delchi.dat <==
5.7

==> Global Flux Redux/wrk/rea+evo+spe/235+OSC-r35-dm2/tex/cnt-r35-1df-6827-unc.dat <==
0.011

==> Global Flux Redux/wrk/rea+evo+spe/239+OSC-r39-dm2/tex/cnt-r39-1df-6827-unc.dat <==
0.030

==> Global Flux Redux/wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-dm2-1df-6827-pls.dat <==
0.03

==> Global Flux Redux/wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r35-1df-6827-unc.dat <==
0.015

==> Global Flux Redux/wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r35-bef.dat <==
0.977

==> Global Flux Redux/wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r38-1df-6827-unc.dat <==
0.14

==> Global Flux Redux/wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r38-bef.dat <==
0.68

==> Global Flux Redux/wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r39-1df-6827-unc.dat <==
0.049

==> Global Flux Redux/wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r39-bef.dat <==
1.081

==> Global Flux Redux/wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r41-bef.dat <==
1.002

==> Global Flux Redux/wrk/rea+evo/235+238+239-235+238/tex/cnt-235-sig.dat <==
3.6

==> Global Flux Redux/wrk/rea+evo/235+238+239-235+238/tex/cnt-238-sig.dat <==
2.4

==> Global Flux Redux/wrk/rea+evo/235+238+239-235+238/tex/cnt-r38-1df-6827-unc.dat <==
0.135

==> Global Flux Redux/wrk/rea+evo/235+238+239-235+238/tex/cnt-r38-bef.dat <==
0.672


==> Global Flux Redux/wrk/rea+evo/235+238+239-235+239/tex/cnt-chi.dat <==
29.9


==> Global Flux Redux/wrk/rea+evo/235+238+239-235+239/tex/cnt-gof-pct.dat <==
79


==> Global Flux Redux/wrk/rea+evo/235+238+239-235+239/tex/cnt-ndf.dat <==
37


==> Global Flux Redux/wrk/rea+evo/235+238+239-235+239/tex/cnt-r35-1df-6827-unc.dat <==
0.014

==> Global Flux Redux/wrk/rea+evo/235+238+239-235+239/tex/cnt-r35-bef.dat <==
0.952


==> Global Flux Redux/wrk/rea+evo/235+238+239-235+239/tex/cnt-r39-1df-6827-unc.dat <==
0.046

==> Global Flux Redux/wrk/rea+evo/235+238+239-235+239/tex/cnt-r39-bef.dat <==
1.042


==> Global Flux Redux/wrk/rea+evo/235+238+239-235+239/tex/cnt-r41-bef.dat <==
1.001


==> Global Flux Redux/wrk/rea+evo/235+239/tex/cnt-chi.dat <==
34.1


==> Global Flux Redux/wrk/rea+evo/235+239/tex/cnt-gof-pct.dat <==
65


==> Global Flux Redux/wrk/rea+evo/235+239/tex/cnt-ndf.dat <==
38


==> Global Flux Redux/wrk/rea+evo/235+239/tex/cnt-r35-1df-6827-unc.dat <==
0.009

==> Global Flux Redux/wrk/rea+evo/235+239/tex/cnt-r35-bef.dat <==
0.932


==> Global Flux Redux/wrk/rea+evo/235+239/tex/cnt-r38-bef.dat <==
0.914


==> Global Flux Redux/wrk/rea+evo/235+239/tex/cnt-r39-1df-6827-unc.dat <==
0.030

==> Global Flux Redux/wrk/rea+evo/235+239/tex/cnt-r39-bef.dat <==
0.969


==> Global Flux Redux/wrk/rea+evo/235+239/tex/cnt-r41-bef.dat <==
1.003


==> Global Flux Redux/wrk/rea+evo/235+OSC-r35-dm2/tex/cnt-r35-1df-6827-unc.dat <==
0.025

==> Global Flux Redux/wrk/rea+evo/235/dat/chi-bef.dat <==
34.6


==> Global Flux Redux/wrk/rea+evo/235/dat/chi-gof-pct.dat <==
67


==> Global Flux Redux/wrk/rea+evo/235/dat/chi-ndf.dat <==
39


==> Global Flux Redux/wrk/rea+evo/235/dat/rat-235-6827.dat <==
0.010


==> Global Flux Redux/wrk/rea+evo/235/dat/rat-235-bef.dat <==
0.933


==> Global Flux Redux/wrk/rea+evo/235/dat/rat-238-bef.dat <==
0.890


==> Global Flux Redux/wrk/rea+evo/235/dat/rat-239-bef.dat <==
0.987


==> Global Flux Redux/wrk/rea+evo/235/dat/rat-241-bef.dat <==
0.989


==> Global Flux Redux/wrk/rea+evo/235e239e241+238-235v238/tex/cnt-chi.dat <==
38.6


==> Global Flux Redux/wrk/rea+evo/235e239e241+238-235v238/tex/cnt-gof-pct.dat <==
44


==> Global Flux Redux/wrk/rea+evo/235e239e241+238-235v238/tex/cnt-ndf.dat <==
38


==> Global Flux Redux/wrk/rea+evo/235e239e241+238-235v238/tex/cnt-r35-1df-6827-unc.dat <==
0.013

==> Global Flux Redux/wrk/rea+evo/235e239e241+238-235v238/tex/cnt-r35-bef.dat <==
0.941


==> Global Flux Redux/wrk/rea+evo/235e239e241+238-235v238/tex/cnt-r38-1df-6827-unc.dat <==
0.096

==> Global Flux Redux/wrk/rea+evo/235e239e241+238-235v238/tex/cnt-r38-bef.dat <==
0.926


==> Global Flux Redux/wrk/rea+evo/235e239e241+238-239v241/tex/cnt-r39-1df-6827-unc.dat <==
0.015

==> Global Flux Redux/wrk/rea+evo/235e239e241+238-239v241/tex/cnt-r39-bef.dat <==
0.944


==> Global Flux Redux/wrk/rea+evo/235e239e241+238-239v241/tex/cnt-r41-1df-6827-unc.dat <==
0.013

==> Global Flux Redux/wrk/rea+evo/235e239e241+238-239v241/tex/cnt-r41-bef.dat <==
0.942


==> Global Flux Redux/wrk/rea+evo/239+OSC-r39-dm2/tex/cnt-r39-1df-6827-unc.dat <==
0.040

==> Global Flux Redux/wrk/rea+evo/239/dat/chi-bef.dat <==
41.6


==> Global Flux Redux/wrk/rea+evo/239/dat/chi-gof-pct.dat <==
36


==> Global Flux Redux/wrk/rea+evo/239/dat/chi-ndf.dat <==
39


==> Global Flux Redux/wrk/rea+evo/239/dat/rat-235-bef.dat <==
0.941


==> Global Flux Redux/wrk/rea+evo/239/dat/rat-238-bef.dat <==
0.868


==> Global Flux Redux/wrk/rea+evo/239/dat/rat-239-6827.dat <==
0.029


==> Global Flux Redux/wrk/rea+evo/239/dat/rat-239-bef.dat <==
0.997


==> Global Flux Redux/wrk/rea+evo/239/dat/rat-241-bef.dat <==
0.938


==> Global Flux Redux/wrk/rea+evo/mcc-235+238+239-vs-235+OSC-1/dat/pvl-sig.dat <==
1.1


==> Global Flux Redux/wrk/rea+evo/mcc-235+238+239-vs-239+OSC-1/dat/pvl-sig.dat <==
1.8


==> Global Flux Redux/wrk/rea+evo/mcc-235+239-vs-235+OSC/dat/pvl-sig.dat <==
1.6


==> Global Flux Redux/wrk/rea+evo/mcc-235+239-vs-239+OSC/dat/pvl-sig.dat <==
2.3


==> Global Flux Redux/wrk/rea+evo/mcc-235+OSC-vs-239+OSC/dat/pvl-sig.dat <==
1.5


==> Global Flux Redux/wrk/rea+evo/mcc-235-vs-235+OSC/dat/pvl-sig.dat <==
1.4


==> Global Flux Redux/wrk/rea+evo/mcc-235-vs-239+OSC/dat/pvl-sig.dat <==
2.0


==> Global Flux Redux/wrk/reno/uncstd/235+239/tex/cnt-chi.dat <==
4.8


==> Global Flux Redux/wrk/reno/uncstd/235+239/tex/cnt-gof-pct.dat <==
58


==> Global Flux Redux/wrk/reno/uncstd/235+239/tex/cnt-ndf.dat <==
6


==> Global Flux Redux/wrk/reno/uncstd/235+239/tex/cnt-r35-1df-6827-unc.dat <==
0.027

==> Global Flux Redux/wrk/reno/uncstd/235+239/tex/cnt-r35-bef.dat <==
0.913


==> Global Flux Redux/wrk/reno/uncstd/235+239/tex/cnt-r38-bef.dat <==
1.000


==> Global Flux Redux/wrk/reno/uncstd/235+239/tex/cnt-r39-1df-6827-unc.dat <==
0.054

==> Global Flux Redux/wrk/reno/uncstd/235+239/tex/cnt-r39-bef.dat <==
0.957


==> Global Flux Redux/wrk/reno/uncstd/235+239/tex/cnt-r41-bef.dat <==
1.000


==> Global Flux Redux/wrk/reno/uncstd/235+OSC/tex/cnt-chi.dat <==
4.7


==> Global Flux Redux/wrk/reno/uncstd/235+OSC/tex/cnt-gof-pct.dat <==
58


==> Global Flux Redux/wrk/reno/uncstd/235+OSC/tex/cnt-ndf.dat <==
6


==> Global Flux Redux/wrk/reno/uncstd/235+OSC/tex/cnt-pee-1df-6827-unc.dat <==
0.034

==> Global Flux Redux/wrk/reno/uncstd/235+OSC/tex/cnt-pee-bef.dat <==
0.972


==> Global Flux Redux/wrk/reno/uncstd/235+OSC/tex/cnt-r35-1df-6827-unc.dat <==
0.047

==> Global Flux Redux/wrk/reno/uncstd/235+OSC/tex/cnt-r35-bef.dat <==
0.943


==> Global Flux Redux/wrk/reno/uncstd/235+OSC/tex/cnt-r38-bef.dat <==
1.000


==> Global Flux Redux/wrk/reno/uncstd/235+OSC/tex/cnt-r39-bef.dat <==
1.000


==> Global Flux Redux/wrk/reno/uncstd/235+OSC/tex/cnt-r41-bef.dat <==
1.000


==> Global Flux Redux/wrk/reno/uncstd/235/dat/chi-bef.dat <==
5.2


==> Global Flux Redux/wrk/reno/uncstd/235/dat/chi-gof-pct.dat <==
64


==> Global Flux Redux/wrk/reno/uncstd/235/dat/chi-ndf.dat <==
7


==> Global Flux Redux/wrk/reno/uncstd/235/dat/rat-235-6827.dat <==
0.026


==> Global Flux Redux/wrk/reno/uncstd/235/dat/rat-235-bef.dat <==
0.917


==> Global Flux Redux/wrk/reno/uncstd/235/dat/rat-238-bef.dat <==
0.985


==> Global Flux Redux/wrk/reno/uncstd/235/dat/rat-239-bef.dat <==
0.989


==> Global Flux Redux/wrk/reno/uncstd/235/dat/rat-241-bef.dat <==
0.990


==> Global Flux Redux/wrk/reno/uncstd/239+OSC/tex/cnt-chi.dat <==
4.7


==> Global Flux Redux/wrk/reno/uncstd/239+OSC/tex/cnt-gof-pct.dat <==
59


==> Global Flux Redux/wrk/reno/uncstd/239+OSC/tex/cnt-ndf.dat <==
6


==> Global Flux Redux/wrk/reno/uncstd/239+OSC/tex/cnt-pee-1df-6827-unc.dat <==
0.031

==> Global Flux Redux/wrk/reno/uncstd/239+OSC/tex/cnt-pee-bef.dat <==
0.921


==> Global Flux Redux/wrk/reno/uncstd/239+OSC/tex/cnt-r35-bef.dat <==
1.000


==> Global Flux Redux/wrk/reno/uncstd/239+OSC/tex/cnt-r38-bef.dat <==
1.000


==> Global Flux Redux/wrk/reno/uncstd/239+OSC/tex/cnt-r39-1df-6827-unc.dat <==
0.070

==> Global Flux Redux/wrk/reno/uncstd/239+OSC/tex/cnt-r39-bef.dat <==
1.088


==> Global Flux Redux/wrk/reno/uncstd/239+OSC/tex/cnt-r41-bef.dat <==
1.000


==> Global Flux Redux/wrk/reno/uncstd/239/dat/chi-bef.dat <==
10.5


==> Global Flux Redux/wrk/reno/uncstd/239/dat/chi-gof-pct.dat <==
16


==> Global Flux Redux/wrk/reno/uncstd/239/dat/chi-ndf.dat <==
7


==> Global Flux Redux/wrk/reno/uncstd/239/dat/rat-235-bef.dat <==
0.961


==> Global Flux Redux/wrk/reno/uncstd/239/dat/rat-238-bef.dat <==
0.949


==> Global Flux Redux/wrk/reno/uncstd/239/dat/rat-239-6827.dat <==
0.052


==> Global Flux Redux/wrk/reno/uncstd/239/dat/rat-239-bef.dat <==
0.992


==> Global Flux Redux/wrk/reno/uncstd/239/dat/rat-241-bef.dat <==
0.959


==> Global Flux Redux/wrk/reno/uncstd/OSC/dat/chi-bef.dat <==
6.5


==> Global Flux Redux/wrk/reno/uncstd/OSC/dat/chi-gof-pct.dat <==
48


==> Global Flux Redux/wrk/reno/uncstd/OSC/dat/chi-ndf.dat <==
7


==> Global Flux Redux/wrk/reno/uncstd/OSC/dat/pee-6827.dat <==
0.030


==> Global Flux Redux/wrk/reno/uncstd/OSC/dat/pee-bef.dat <==
0.935


==> Global Flux Redux/wrk/reno/uncstd/OSC/dat/rat-235-bef.dat <==
1.001


==> Global Flux Redux/wrk/reno/uncstd/OSC/dat/rat-238-bef.dat <==
1.009


==> Global Flux Redux/wrk/reno/uncstd/OSC/dat/rat-239-bef.dat <==
1.002


==> Global Flux Redux/wrk/reno/uncstd/OSC/dat/rat-241-bef.dat <==
1.002


==> wrk/daya+reno/uncstd/mcc-239-vs-235/dat/pvl-sig.dat <==
1.6


==> wrk/daya+reno/uncstd/mcc-239-vs-235/delchi.dat <==
7.1

==> wrk/daya/uncstd/mcc-239-vs-235/dat/pvl-sig.dat <==
1.7


==> wrk/daya/uncstd/mcc-239-vs-235/delchi.dat <==
6.4

==> wrk/rea+evo+spe/235+OSC-r35-dm2/tex/cnt-r35-1df-6827-unc.dat <==
0.011

==> wrk/rea+evo+spe/239+OSC-r39-dm2/tex/cnt-r39-1df-6827-unc.dat <==
0.030

==> wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-dm2-1df-6827-pls.dat <==
0.03

==> wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r35-1df-6827-unc.dat <==
0.015

==> wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r35-bef.dat <==
0.977

==> wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r38-1df-6827-unc.dat <==
0.14

==> wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r38-bef.dat <==
0.68

==> wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r39-1df-6827-unc.dat <==
0.049

==> wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r39-bef.dat <==
1.081

==> wrk/rea+evo+spe/mcm/235+238+239+OSC/tex/cnt-rat-r41-bef.dat <==
1.002
